Magellanic System Stars Identified in SMACS J0723.3-7327 James Webb Space Telescope Early Release Observations Images

We identify 71 distant stars in JWST/NIRCam ERO images of the field of galaxy cluster SMACS J0723.3-7327 (SMACS 0723). Given the relatively small ($\sim$$10^{\circ}$) angular separation between SMACS 0723 and the Large Magellanic Cloud, it is likely that these stars are associated with the LMC outskirts or Leading Arm. This is further bolstered by a spectral energy distribution analysis, which suggests an excess of stars at a physical distance of $40-100$ kpc, consistent with being associated with or located behind the Magellanic system. In particular, we find that the overall surface density of stars brighter than 27.0 mag in the field of SMACS 0723 is $\sim$2.3 times that of stars in a blank field with similar galactic latitude (the North Ecliptic Pole Time Domain Field), and that the density of stars in the SMACS 0723 field with SED-derived distances consistent with the Magellanic system is $\sim$6.1 times larger than that of the blank field. The candidate stars at these distances are consistent with a stellar population at the same distance modulus with [Fe/H] $= -1.0$ and an age of $\sim$$5.0$ Gyr. On the assumption that all of the 71 stars are associated with the LMC, then the stellar density of the LMC at the location of the SMACS 0723 field is $\sim$$740$ stars kpc$^{-3}$, which helps trace the density of stars in the LMC outskirts.

==> cover_letter_resubmission.txt <==
Date: September 15, 2023

To: Prof. Ethan T. Vishniac, AAS Editor-in-Chief

Re: Reply to referee's comments on AAS47748, and its resubmission to ApJ by Summers et al.

Dear Ethan,

We would like to resubmit our paper AAS47748 to ApJ, entitled "Magellanic System Stars Identified in the SMACS J0723.3-7327 JWST ERO Images" by Jake Summers, Rogier A. Windhorst, Seth H. Cohen, et al.

We thank the referee for the very useful comments that we address below. We list the referee's comments, followed by our responses. Changes to the paper itself are made in boldface.



Reviewer:
This paper presents the detection of candidate lower main sequence stars in the outskirts of the LMC using JWST imaging of the galaxy cluster SMACS J0723.3-7327. This represents a clever use of data obtained for another purpose. The scientific result is the detection of candidate stars on the lower main sequence that could be part of the outer LMC or the LMC's leading arm. The results are interesting, especially in terms of their illustration of JWST's imaging capabilities in undertaking studies of foreground stellar populations. 

The analysis of the data and identification of candidate LMC stars are carefully done, clearly explained and appear for the most part to be believable. The photometric results are tabulated and readily accessible. 

General Points: 

A. There appears to be an opportunity to include a brief summary of the astrophysical properties of the stars. The manuscript explains how the stars are best fit with [Fe/H]=-1 models, but does not include a preliminary exploration of their astrophysical characteristics while assigning spectral classes that imply this information. For example, does the estimated stellar luminosity function derived from these data make sense? What is the resulting H-R diagram and what is the mass range? 

Given the distance uncertainties, these products naturally will have some degree of uncertainty. However, Figure 5 shows what appears to be a rather well defined lower main sequence, leaving the reader wondering why the next steps in the analysis are missing. This analysis also would provide a further test of the reliability the results (i.e. are they astrophysical sound?) which are likely to be among the deepest stellar photometric data obtained thus far for the LMC outer fields (but see comment 1 below).

Our action and rationale: We fully agree and thank the referee for the helpful suggestions. To increase clarity, we have separated section 5 on pg. 9-12 into three subsections---section 5.1 (pg. 9-11) describes ages and metallicities, section 5.2 (pg. 11) describes absolute magnitudes and masses with three new paragraphs in bold. The first two new paragraphs describe the new Figure 6 and 7, which shows an H-R diagram and an absolute magnitude histogram, respectively. The histogram compares each population (MW/LMC) to the MW luminosity function. The third new paragraph describes the new Figure 8, which shows the observed MW/LMC IMF, comparing it to other models. The new subsection titles are bolded.

In creating the HR diagram, we discovered ~10 stars with 0.25 < F090W-F150W < 0.41 mag and M_F090W ~ 8.4 mag, which were in a clump emanating from the main sequence (below it) in the HR diagram(s). These stars also had unusually high uncertainties in absolute magnitude. This was due to anomolous blue colors in the M2V SpeX template compared to the M1.5V and M2.5V templates. Removing this M2V template from the collection of templates for SED fitting fixed the problem with the HR diagram(s) and increased the number of LMC candidates from 68 to 71 stars. All affected figures and numbers in the text have been updated accordingly (we boldface only the first and last changes, with the last change being the numbers in Table 1).


B. The primary new science presented in the paper is the detection of a likely low mass LMC stellar population at the location of the JWST SMACS 0723 cluster, a position about 10 degrees from the center of the LMC. The presence of LMC stars at this radius , albeit at different sky locations, is not new. For example, Figure 6 of Nidever+ 2019, ApJ, 874 extends to a radius of >15 degrees (see also the recent Petersen & Penerrubia 2002, MNRAS, 514 paper https://arxiv.org/pdf/2106.13770.pdf). 

This study would be stronger if it included a more detailed comparison with previous studies of stellar populations in the LMC's outskirts. Does the observed stellar population fit with the previous radial distributions or does the observed region stand out in terms of stellar density at 10 degrees radius? Are the star counts in Figure 4 consistent with random distributions of stars as one expects in an outer field? This analysis also might allow the authors to be clearer as to whether their stars are a part of the more general, albeit somewhat non-uniform, outer LMC or a component of a specific substructure, such as the Leading Arm.

Our action and rationale: We agree with the referee. We have added more references and some info in the Introduction section. We added more citations in the first full paragraph of pg. 3, and an additional sentence at the end of that paragraph, saying "Petersen et al. (2022) showed that the LMC halo extends out to 30 deg from the LMC center." We also roughly compared our star counts with Nidever+ 2019 in paragraph 2 of pg. 12. We did this by looking at main sequence turnoff stars, compared to certain subsections of our candidates. We measured the centroid of the candidate positions and found it to be as expected from a random distribution, and added the following sentence in section 4.2 Contamination (paragraph 3 of pg. 7): "The centroid of LMC candidates for each NIRCam module is </~250 pixels from the center of each module. Thus the candidates are not skewed a certain direction and are randomly distributed as expected."


Specifics:

1. The process and quality of the SED fitting in separating Galactic and LMC stars is for the most part clear. However, for m_F090W >/~25 the Galactic and LMC populations overlap on the color-magnitude and color-color plots. On the surface, the ability of the fitting process to separate these 2 populations of stars with such similar properties seems dubious. Convincing the reader requires a more detailed discussion in the manuscript. 

Our action and rationale: We agree with the referee that the SED fitting cannot separate LMC vs Galactic stars at far distances. This is why we refer to our stars as "candidate" LMC stars, but we realize that this needed more emphasis in the text. On pg. 7, paragraph 2, we add "Additionally, some candidate stars could be part of the MW Halo since the JWST photometry is not enough to detect precise metallicity or proper motion differences." In the Conclusion, we also add, "The candidate stars could be in the outskirts of the LMC or part of the MW halo."


2. The claim in the Conclusions that the candidate stars might be part of the LMC's Leading Arm carries with it an assumption about the distance to the inner Leading Arm. Leading Arm distances are notoriously uncertain, but generally are found to be less than the distance to the LMC. The possibility therefore may exist to exclude the Leading Arm for distances that are significantly less than that of the LMC.

Our action and rationale: Our results are not precise enough to separate the Leading Arm from the rest of the
LMC, so we indicate that now in the conclusion. However, we mention it as a possibility. We say, as a continuation of the above quotation, "They could also be part of the Leading Arm, but the distances are too uncertain to separate the Leading Arm from the LMC outskirts."


3. S4.4 Discusses Gaia data are in terms of parallaxes. However, proper motions also are valuable as they are expected to be low for stars at the distance of the LMC, and in merit checking when feasible.

Our action and rationale: We agree that proper motions were worth checking. We checked proper motions and
found nothing significant, and have updated section 4.4 Gaia Stars (pg. 9, paragraph 2) to reflect this. We add "nor stars with small proper motion characteristic of the LMC."


Data Editor's Review:
One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

It is great that the authors provided a DOI for the JWST data. Please also make sure to include a MAST DOI for the HST data used as well. If all of the HST data comes from the RELIC HLSP, you can just use their DOI: 10.17909/T9SP45.

Our action: We thank the data editor for providing the DOI, and have added that into the paper. Additionally, we moved the DOIs to the end of the paper in a 'Facilities' section. We now say
"Facilities: Hubble and James Webb Space Telescope Mikulski Archive https://archive.stsci.edu. All of the JWST data used in this paper can be found on MAST: 10.17909/b7hf-he53. The RELICS HST data used in this paper can be found here: 10.17909/T9SP45."


If you have any further questions, we would be happy to address them.

Thank you and the referee for all of your help.

Best regards,
Jake Summers

==> cover_letter_resubmission_v2.txt <==
Date: September 22, 2023

To: Prof. Ethan T. Vishniac, AAS Editor-in-Chief

Re: Reply to referee's comments on AAS47748R1, and its resubmission to ApJ by Summers et al.

Dear Ethan,

We would like to resubmit our paper AAS47748R1 to ApJ, entitled "Magellanic System Stars Identified in the SMACS J0723.3-7327 JWST ERO Images" by Jake Summers, Rogier A. Windhorst, Seth H. Cohen, et al.

We thank the referee for helpful comment that we address below. We list the referee's comment, followed by our response. Changes to the paper itself are made in boldface.



Reviewer:
The revised manuscript should be accepted for publication. There is one suggestion for clarification of the revised text:

On p7 line 480,
Additionally, some candidate stars could be part of the MW Halo since the JWST photometry is not enough to detect precise metallicity or proper motion differences.

This sentence seems to be missing a word; e.g., not enough what (precision?). 
Also, JWST in the longer term is likely to have the capability to detect proper motion differences so this comment should be dropped.

Our action: We've changed the sentence to the following:
"Additionally, some candidate stars could be part of the MW Halo since the JWST photometry does not have the spectral resolution to detect precise metallicity differences between individual stars."

If you have any further questions, we would be happy to address them.

Thank you and the referee for all of your help.

Best regards,
Jake Summers 

